Maximum-Area Small Polygons of Even Order

A small n-gon is a planar n-gon whose diameter is at most one. For odd n, Reinhardt proved that the regular polygon is optimal. For even n, the maximizer is nonregular, and only a few low orders were known exactly. We prove that for every even n >= 8 the maximum-area small n-gon is unique up to Euclidean isometry and reflection. Foster and Szabo's description of the diameter graph reduces a maximizer to an (n-1)-cycle of unit distances together with one pendant diameter. We determine the compatible boundary order, interpret the cycle as the centers of a Reuleaux (n-1)-gon, and eliminate the pendant vertex by a one-variable area calculation. The remaining first-order equations have conserved translation and rotation quantities. In the resulting radial variables they become the critical-point equations of an explicit function on a convex domain. We prove that this function is strictly concave by factoring the relevant principal minors of its local Hessian. Compactness gives existence, while strict concavity gives uniqueness. The proof is analytic. The symbolic scripts supplied with the paper check algebraic identities but are not used as part of the proof. Combined with the classical odd-order and low-order results, this determines the maximal area for every n >= 3.

==> ARXIV_METADATA.txt <==
Title: Maximum-Area Small Polygons of Even Order
Author: Dawid Trela

Abstract:
A small n-gon is a planar n-gon whose diameter is at most one. For odd n, Reinhardt proved that the regular polygon is optimal. For even n, the maximizer is nonregular, and only a few low orders were known exactly. We prove that for every even n >= 8 the maximum-area small n-gon is unique up to Euclidean isometry and reflection. Foster and Szabo's description of the diameter graph reduces a maximizer to an (n-1)-cycle of unit distances together with one pendant diameter. We determine the compatible boundary order, interpret the cycle as the centers of a Reuleaux (n-1)-gon, and eliminate the pendant vertex by a one-variable area calculation. The remaining first-order equations have conserved translation and rotation quantities. In the resulting radial variables they become the critical-point equations of an explicit function on a convex domain. We prove that this function is strictly concave by factoring the relevant principal minors of its local Hessian. Compactness gives existence, while strict concavity gives uniqueness. The proof is analytic. The symbolic scripts supplied with the paper check algebraic identities but are not used as part of the proof. Combined with the classical odd-order and low-order results, this determines the maximal area for every n >= 3.

Comments: 19 pages, 2 figures. Revised presentation with explicit geometric figures and a streamlined statement of the main theorem.
Suggested primary category: math.MG
Possible cross-lists: math.CO, math.OC


==> README_ARXIV.txt <==
Main TeX file: main.tex

The source is self-contained for arXiv compilation. `main.bbl` is included so BibTeX need not be run by the submission system. PDF files in `figures/` are vector figures used by the manuscript.

The package intentionally excludes journal correspondence, prior rejection material, internal audit notes, and the separate n=14 manuscript.


==> SHA256SUMS.txt <==
313da1d8e3ff9b22c7a66d25f8bfb78fee1d11603e5cdb8f5b72d8e1a3a67ad6  ./ARXIV_METADATA.txt
f56d9092400f38083d73add89debf67b836ca5fe68c874ee3ff3e46e654a1e1c  ./README_ARXIV.txt
16d824f8877561ee0dcd1c6b65388b5b877b86d3d662f383385280c3ffdf5e04  ./figures/Fig_shape_n14.pdf
349b46c5a9d5eeb3dded9e867008b4ff153f65608eefa9cfb1c50c6aac6b2b11  ./figures/Fig_shape_n18.pdf
b3841716002b5a21504d1248f71fdc4365f731907a7b92ba738bd02e8faa7b4f  ./figures/Fig_shape_n8.pdf
a5637325a9384bd0219e7505240a50291ec73a2bbe86cdfcfb8b979b3719ba17  ./main.bbl
f15850babab3e99ec2696a4df9539719a928cf3efc7ae5bdec657e21c9a67f6d  ./main.tex
64cbdbdf43085bb7e3b0c46d3c331fcb7bd162aa9d671916440463c002b56eee  ./references.bib
ad80c3ef28c671efbab5a3c624fe77414733898cff590b1f61ac177ce3334950  ./spmpsci.bst
a0b9f3522e6ef83f3dd8d5901c74745d515355ccd61f0a148668283aabdb5467  ./svglov3.clo
e9840b9fdd767d9ecf92e2c79319084b4764810ed27c792872ac8be8ceae0a07  ./svjour3.cls

